Parsec-scale cosmic-ray ionisation rate in Orion

Cosmic rays regulate the dynamics and the chemical processes in the densest and coldest regions of the ISM. Still, the determination of the cosmic-ray ionisation rate of H$_2$ (${\zeta^{\rm ion}_{{\rm H}_2}}$) is plagued by uncertainties in the adopted chemical networks and the analysis techniques. This work aims to homogeneously estimate the ${\zeta^{\rm ion}_{{\rm H}_2}}$ at parsec scales towards the Orion Molecular Clouds OMC-2 and OMC-3, probing its variation across a whole star-forming region and a range of column densities never explored before. The most recent ${\zeta^{\rm ion}_{{\rm H}_2}}$ estimates are based on o$-$H$_2$D$^+$, whose abundance we proxy through CO depletion taking advantage of the existing correlation between the two parameters. We therefore employ observations of C$^{18}$O (2$-$1), HCO$^+$ (1$-$0) and DCO$^+$ (3$-$2) towards OMC-2 and OMC-3 to determine the depletion factor, the deuteration fraction and, ultimately, a map of ${\zeta^{\rm ion}_{{\rm H}_2}}$ in these two regions. The depletion factors and deuteration fractions correlate with the total column density of H$_2$, the N$_2$H$^+$ emission and the coldest fields across OMC-2 and OMC-3. The cosmic-ray ionisation rate shows values of ${\zeta^{\rm ion}_{{\rm H}_2}}\sim5\times10^{-18}-10^{-16}$~s$^{-1}$, in agreement with previous o$-$H$_2$D$^+$-based estimates. In addition, it shows an overall decrease for increasing $N(\mathrm{H_2}$), consistently with the predictions from theoretical models. Our approach provides results comparable with theoretical predictions and previous independent studies, confirming the robustness of the analytical framework and the viability of CO depletion as proxy for o$-$H$_2$D$^+$. By exploring the major limitations of the method, we suggest interferometric observations as mandatory to reliably constrain the ${\zeta^{\rm ion}_{{\rm H}_2}}$ also at parsec scales.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

